Keep soft robots soft -- a data-driven based trade-off between feed-forward and feedback control

Tracking control for soft robots is challenging due to uncertainties in the system model and environment. Using high feedback gains to overcome this issue results in an increasing stiffness that clearly destroys the inherent safety property of soft robots. However, accurate models for feed-forward control are often difficult to obtain. In this article, we employ Gaussian Process regression to obtain a data-driven model that is used for the feed-forward compensation of unknown dynamics. The model fidelity is used to adapt the feed-forward and feedback part allowing low feedback gains in regions of high model confidence.

==> data/data.dat <==
   0.0000000e+00  -1.6538639e+01  -1.6073765e+01   1.0000000e+00   0.0000000e+00
   1.1000000e-01  -1.7673253e+01  -1.7593272e+01   1.0000000e+00   0.0000000e+00
   2.3000000e-01  -1.8666962e+01  -1.8547898e+01   1.0000000e+00   0.0000000e+00
   3.7000000e-01  -1.9486167e+01  -1.9371581e+01   1.0000000e+00   0.0000000e+00
   4.7000000e-01  -1.9838504e+01  -1.9794859e+01   1.0000000e+00   0.0000000e+00
   5.7000000e-01  -1.9992620e+01  -1.9968898e+01   1.0000000e+00   0.0000000e+00
   6.9000000e-01  -1.9913882e+01  -1.9932816e+01   1.0000000e+00   0.0000000e+00
   8.0000000e-01  -1.9589996e+01  -1.9640552e+01   1.0000000e+00   0.0000000e+00
   9.0000000e-01  -1.9089909e+01  -1.9171723e+01   1.0000000e+00   0.0000000e+00
   1.0100000e+00  -1.8319757e+01  -1.8421078e+01   1.0000000e+00   0.0000000e+00
   1.1100000e+00  -1.7427159e+01  -1.7561929e+01   1.0000000e+00   0.0000000e+00
   1.2100000e+00  -1.6360435e+01  -1.6458798e+01   1.0000000e+00   0.0000000e+00
   1.3400000e+00  -1.4731106e+01  -1.4835671e+01   1.0000000e+00   0.0000000e+00
   1.4400000e+00  -1.3307011e+01  -1.3540943e+01   1.0000000e+00   0.0000000e+00
   1.5400000e+00  -1.1749956e+01  -1.1968799e+01   1.0000000e+00   0.0000000e+00
   1.6600000e+00  -9.7279738e+00  -9.9870540e+00   1.0000000e+00   0.0000000e+00
   1.7600000e+00  -7.9348115e+00  -8.2677129e+00   1.0000000e+00   0.0000000e+00
   1.8600000e+00  -6.0623671e+00  -6.5821882e+00   1.0000000e+00   0.0000000e+00
   1.9800000e+00  -3.7371685e+00  -4.4578936e+00   1.0000000e+00   0.0000000e+00
   2.0800000e+00  -1.7569975e+00  -2.5637424e+00   1.0000000e+00   0.0000000e+00
   2.1900000e+00   4.4069897e-01  -2.1332626e-01   3.9556460e-09   0.0000000e+00
   2.2900000e+00   2.4346809e+00   1.6270671e+00   4.8069380e-09   0.0000000e+00
   2.3900000e+00   4.4043362e+00   3.5024711e+00   6.8858506e-09   0.0000000e+00
   2.4900000e+00   6.3299849e+00   5.3237217e+00   8.4043622e-09   0.0000000e+00
   2.6200000e+00   8.7359720e+00   7.5377345e+00   1.2552822e-08   0.0000000e+00
   2.7200000e+00   1.0488450e+01   9.4566650e+00   1.5493427e-08   0.0000000e+00
   2.8200000e+00   1.2136131e+01   1.1165537e+01   2.0300005e-08   0.0000000e+00
   2.9200000e+00   1.3662552e+01   1.2714502e+01   2.4313900e-08   0.0000000e+00
   3.0400000e+00   1.5312814e+01   1.4376839e+01   2.7752043e-08   0.0000000e+00
   3.1400000e+00   1.6520707e+01   1.5743416e+01   3.0415288e-08   0.0000000e+00
   3.2400000e+00   1.7563531e+01   1.6908344e+01   3.2028325e-08   0.0000000e+00
   3.3400000e+00   1.8430866e+01   1.7971335e+01   3.2895867e-08   0.0000000e+00
   3.4600000e+00   1.9227950e+01   1.8962619e+01   3.3803505e-08   0.0000000e+00
   3.5600000e+00   1.9681300e+01   1.9581950e+01   3.4546335e-08   0.0000000e+00
   3.6600000e+00   1.9938001e+01   2.0031363e+01   3.5027258e-08   0.0000000e+00
   3.7800000e+00   1.9982995e+01   2.0258855e+01   3.5138311e-08   0.0000000e+00
   3.8800000e+00   1.9800843e+01   2.0216633e+01   3.4784066e-08   0.0000000e+00
   3.9800000e+00   1.9420848e+01   1.9985715e+01   3.4086547e-08   0.0000000e+00
   4.0800000e+00   1.8846806e+01   1.9564757e+01   3.3311931e-08   0.0000000e+00
   4.2000000e+00   1.7910023e+01   1.8829661e+01   3.2386076e-08   0.0000000e+00
   4.3000000e+00   1.6931911e+01   1.7902078e+01   3.1153628e-08   0.0000000e+00
   4.4000000e+00   1.5784622e+01   1.6802569e+01   2.8822647e-08   0.0000000e+00
   4.5000000e+00   1.4479618e+01   1.5567226e+01   2.5966564e-08   0.0000000e+00
   4.6000000e+00   1.3029939e+01   1.4203039e+01   2.2869297e-08   0.0000000e+00
   4.7200000e+00   1.1119839e+01   1.2387882e+01   1.7141334e-08   0.0000000e+00
   4.8300000e+00   9.2277047e+00   1.0484239e+01   1.3277742e-08   0.0000000e+00
   4.9300000e+00   7.4101607e+00   8.5589226e+00   1.0214161e-08   0.0000000e+00
   5.0300000e+00   5.5185767e+00   6.5403387e+00   7.6453249e-09   0.0000000e+00
   5.1500000e+00   3.1775957e+00   4.1235702e+00   5.3688189e-09   0.0000000e+00
   5.2500000e+00   1.1904144e+00   1.9612364e+00   4.6028907e-09   0.0000000e+00
   5.3500000e+00  -8.0866107e-01  -7.1780849e-02   1.0631929e-02   0.0000000e+00
   5.4700000e+00  -3.1951319e+00  -1.5608074e+00   1.0000000e+00   0.0000000e+00
   5.5800000e+00  -5.3431880e+00  -4.4654489e+00   1.0000000e+00   0.0000000e+00
   5.6800000e+00  -7.2405885e+00  -6.7850286e+00   1.0000000e+00   0.0000000e+00
   5.7800000e+00  -9.0656433e+00  -8.7270966e+00   1.0000000e+00   0.0000000e+00
   5.9000000e+00  -1.1134599e+01  -1.0909443e+01   1.0000000e+00   0.0000000e+00
   6.0100000e+00  -1.2891145e+01  -1.2639553e+01   1.0000000e+00   0.0000000e+00
   6.1100000e+00  -1.4353308e+01  -1.4189413e+01   1.0000000e+00   0.0000000e+00
   6.2100000e+00  -1.5672058e+01  -1.5538543e+01   1.0000000e+00   0.0000000e+00
   6.3200000e+00  -1.6941359e+01  -1.6850905e+01   1.0000000e+00   0.0000000e+00
   6.4200000e+00  -1.7917921e+01  -1.7798557e+01   1.0000000e+00   0.0000000e+00
   6.5200000e+00  -1.8715454e+01  -1.8637209e+01   1.0000000e+00   0.0000000e+00
   6.6200000e+00  -1.9325987e+01  -1.9310477e+01   1.0000000e+00   0.0000000e+00
   6.7400000e+00  -1.9803336e+01  -1.9729746e+01   1.0000000e+00   0.0000000e+00
   6.8400000e+00  -1.9983719e+01  -1.9965824e+01   1.0000000e+00   0.0000000e+00
   6.9400000e+00  -1.9964432e+01  -1.9994288e+01   1.0000000e+00   0.0000000e+00
   7.0600000e+00  -1.9678134e+01  -1.9742557e+01   1.0000000e+00   0.0000000e+00
   7.1600000e+00  -1.9223054e+01  -1.9282170e+01   1.0000000e+00   0.0000000e+00
   7.2600000e+00  -1.8575905e+01  -1.8644325e+01   1.0000000e+00   0.0000000e+00
   7.3600000e+00  -1.7743151e+01  -1.7846427e+01   1.0000000e+00   0.0000000e+00
   7.4800000e+00  -1.6510689e+01  -1.6669047e+01   1.0000000e+00   0.0000000e+00
   7.5900000e+00  -1.5171829e+01  -1.5338628e+01   1.0000000e+00   0.0000000e+00
   7.6900000e+00  -1.3795070e+01  -1.3938740e+01   1.0000000e+00   0.0000000e+00
   7.7900000e+00  -1.2280476e+01  -1.2506112e+01   1.0000000e+00   0.0000000e+00
   7.9100000e+00  -1.0302416e+01  -1.0703944e+01   1.0000000e+00   0.0000000e+00
   8.0100000e+00  -8.5395672e+00  -8.8364917e+00   1.0000000e+00   0.0000000e+00
   8.1100000e+00  -6.6913939e+00  -7.1250066e+00   1.0000000e+00   0.0000000e+00
   8.2300000e+00  -4.3870074e+00  -5.1029658e+00   1.0000000e+00   0.0000000e+00
   8.3300000e+00  -2.4170489e+00  -3.1056474e+00   1.0000000e+00   0.0000000e+00
   8.4300000e+00  -4.2293997e-01  -1.2970650e+00   4.1980132e-07   0.0000000e+00
   8.5300000e+00   1.5753948e+00   7.5081906e-01   4.8249323e-09   0.0000000e+00
   8.6500000e+00   3.9508704e+00   2.9379696e+00   6.3828722e-09   0.0000000e+00
   8.7500000e+00   5.8884547e+00   4.8742989e+00   7.9240096e-09   0.0000000e+00
   8.8500000e+00   7.7672036e+00   6.7205869e+00   1.0903057e-08   0.0000000e+00
   8.9500000e+00   9.5683451e+00   8.5706814e+00   1.3775310e-08   0.0000000e+00
   9.0800000e+00   1.1764326e+01   1.0737245e+01   1.9129673e-08   0.0000000e+00
   9.1900000e+00   1.3468786e+01   1.2655467e+01   2.3890322e-08   0.0000000e+00
   9.2900000e+00   1.4877520e+01   1.4192307e+01   2.6784787e-08   0.0000000e+00
   9.4100000e+00   1.6370646e+01   1.5837142e+01   3.0098417e-08   0.0000000e+00
   9.5100000e+00   1.7435868e+01   1.7111641e+01   3.1870831e-08   0.0000000e+00

